Lifted Polymatroid Inequalities for Mean-Risk Optimization with Indicator Variables

We investigate a mixed 0-1 conic quadratic optimization problem with indicator variables arising in mean-risk optimization. The indicator variables are often used to model non-convexities such as fixed charges or cardinality constraints. Observing that the problem reduces to a submodular function minimization for its binary restriction, we derive three classes of strong convex valid inequalities by lifting the polymatroid inequalities on the binary variables. Computational experiments demonstrate the effectiveness of the inequalities in strengthening the convex relaxations and, thereby, improving the solution times for mean-risk problems with fixed charges and cardinality constraints significantly.

==> ResponseToReferees.txt <==

We thank the referees and the editors for their thoughtful comments and suggestions. In the revision, the revised text is typeset in red color to make them easy to locate.

Referee #1 suggested that we generalize the exposition, whereas referee #2 asked to specialize the exposition in the introduction. Given that one could reasonably go in either of the opposite directions, we thought the level of exposition to the motivating mean-risk model and the corresponding mixed-integer set (F) in the introduction is balanced/not unreasonable and, therefore, kept it as is.

Response to Referee #1

1) It is true that the inequalities can be useful in other problem that contain the formulation in F (2) as a substructure, for instance, objectives with sum of square roots. However, mean-risk problems appear to be the most common use case. Therefore, we decided not to generalize the exposition (Referee #2 asked to specialize the exposition).

2) The argument is elaborated for clarity. It follows simply from the concavity of the square root fuction and the definition of rho_(i) as sum of a_(j)'s j <= i. Note that for (1) the ratio is -1; for (2) it is - (srt(a_(1)+a_(2)) - sqrt(a_(1)))/a_(2) > -1, for any order.

3) The intermediate lifting problem is a special case of (COPT) in the Appendix. The KKT conditions and the derivation of KKT points are presented more generally in the Appendix. We restated the reference for clarity, but did not repeat for this special case.

Response to Referee #2

1) Although the model is exact for the mean-standard deviation for the normal distribution, it is also used as a robust model for other distributions as well as referenced in [11,13,21]. Therefore, we prefer not to refer to the Normal distribution in the title; however, we make this point clear early in the introduction (Referee #1 suggested to make a more general exposition). 

2) The computations are expanded with larger instances up to 1000 variables and smaller kappa (0.1) as suggested by the referee.

Write-up:
1) Fixed. Thanks.
